Orbital and superorbital variability of LS I +61 303 at low radio frequencies with GMRT and LOFAR

LS I +61 303 is a gamma-ray binary that exhibits an outburst at GHz frequencies each orbital cycle of $\approx$ 26.5 d and a superorbital modulation with a period of $\approx$ 4.6 yr. We have performed a detailed study of the low-frequency radio emission of LS I +61 303 by analysing all the archival GMRT data at 150, 235 and 610 MHz, and conducting regular LOFAR observations within the Radio Sky Monitor (RSM) at 150 MHz. We have detected the source for the first time at 150 MHz, which is also the first detection of a gamma-ray binary at such a low frequency. We have obtained the light-curves of the source at 150, 235 and 610 MHz, all of them showing orbital modulation. The light-curves at 235 and 610 MHz also show the existence of superorbital variability. A comparison with contemporaneous 15-GHz data shows remarkable differences with these light-curves. At 15 GHz we see clear outbursts, whereas at low frequencies we see variability with wide maxima. The light-curve at 235 MHz seems to be anticorrelated with the one at 610 MHz, implying a shift of $\sim$ 0.5 orbital phases in the maxima. We model the shifts between the maxima at different frequencies as due to changes in the physical parameters of the emitting region assuming either free-free absorption or synchrotron self-absorption, obtaining expansion velocities for this region close to the stellar wind velocity with both mechanisms.

==> Source files/tables/tab-observations-article.txt <==
 GMRT & \hphantom{4}\ 07PDA01$^{(1)}$ & 07/01/2005 & 53377.47 & 0.84& 0.01&30& &-& & 34 &$\pm$& 10 & 169 &$\pm$& 3\\
GMRT & 09PDA01 & 24/11/2005 & 53698.63 & 0.96 & 0.20& 82& &-& & \multicolumn{3}{c}{$<31$} & 89.9 &$\pm$& 1.3\\
GMRT & 09PDA01 & 25/11/2005 & 53699.71 & 0.00 & 0.20& 56& &-& & \multicolumn{3}{c}{$<30$} & 90 &$\pm$& 2\\
GMRT & 09PDA01 & 26/11/2005 & 53700.58 & 0.03 & 0.20& 82& &-& & 23 &$\pm$& 4 & 84.5 &$\pm$& 1.9\\
GMRT & 09PDA01 & 27/11/2005 & 53701.59 & 0.07 & 0.20& 164& &-& & 35 &$\pm$& 4 & 79.3 &$\pm$& 1.2\\
GMRT & 09PDA01 & 29/11/2005 & 53703.62 & 0.15 & 0.20& 80& &-& & 41 &$\pm$& 4 & 72.8 &$\pm$& 1.5\\
GMRT & 09PDA01 & 12/12/2005 & 53716.70 & 0.64 & 0.21& 60& &-& & 56 &$\pm$& 6 & 69.3 &$\pm$& 1.6\\
GMRT & 09PDA01 & 13/12/2005 & 53717.65 & 0.68 & 0.21& 70& &-& & 41 &$\pm$& 2 & 58.5 &$\pm$& 1.3\\
GMRT & 09PDA01 & 15/12/2005 & 53719.61 & 0.75 & 0.21& 80& &-& & 38 &$\pm$& 9 & 67.5 &$\pm$& 1.5\\
GMRT & 09PDA01 & 16/12/2005 & 53720.53 & 0.79 & 0.21& 524& &-& & 39.0 &$\pm$& 1.9 & 61.2 &$\pm$& 0.8\\
GMRT & 09PDA01 & 17/12/2005 & 53721.56 & 0.82 & 0.21& 130& &-& & 33 &$\pm$& 3 & 97.1 &$\pm$& 1.1\\
GMRT & 09PDA01 & 18/12/2005 & 53722.53 & 0.86 & 0.21& 216& &-& & 40 &$\pm$& 4 & 92.1 &$\pm$& 1.1\\
GMRT & 09PDA01 & 19/12/2005 & 53723.53 & 0.90 & 0.21& 80& &-& & 43 &$\pm$& 5 & 87.8 &$\pm$& 1.7\\
GMRT & 09PDA01 & 29/12/2005 & 53733.61 & 0.28 & 0.22& 80& &-& & 48 &$\pm$& 11 & 64.8 &$\pm$& 1.7\\
GMRT & 09PDA01 & 30/12/2005 & 53734.49 & 0.31 & 0.22& 80& &-& & &-& & 58.8 &$\pm$& 1.9\\
GMRT & 09PDA01 & 31/12/2005 & 53735.41 & 0.35 & 0.22& 56& &-& & 53 &$\pm$& 5 & 54 &$\pm$& 3\\
GMRT & 09PDA01 & 08/01/2006 & 53743.71 & 0.66 & 0.23& 41& &-& & \multicolumn{3}{c}{$<69$} & 26 &$\pm$& 3\\
GMRT & 09PDA01 & 09/01/2006 & 53744.36 & 0.68 & 0.23& 144& &-& & \multicolumn{3}{c}{$<46$} & 26.7 &$\pm$& 0.7\\
GMRT & 09PDA01 & 10/01/2006 & 53745.55 & 0.73 & 0.23& 82& &-& & 20 &$\pm$& 4 & 33.9 &$\pm$& 1.0\\
GMRT & 09PDA01 & 19/01/2006 & 53754.67 & 0.07 & 0.23& 82& &-& & &-& & 93.6 &$\pm$& 1.6\\
GMRT & 09PDA01 & 20/01/2006 & 53755.49 & 0.10 & 0.23& 70& &-& & 36 &$\pm$& 2 & 99.9 &$\pm$& 1.6\\
GMRT & 09PDA01 & 21/01/2006 & 53756.31 & 0.14 & 0.23& 48& &-& & &-& & 88.4 &$\pm$& 1.1\\
GMRT & 09PDA01 & 05/02/2006 & 53771.31 & 0.70 & 0.24& 60& &-& & 29 &$\pm$& 5 & 64 &$\pm$& 2\\
GMRT & 09PDA01 & 06/02/2006 & 53772.27 & 0.74 & 0.24& 82& &-& & \multicolumn{3}{c}{$<33$} & 75.9 &$\pm$& 1.4\\
GMRT & 09PDA01 & 07/02/2006 & 53773.61 & 0.79 & 0.24& 82& &-& & 22 &$\pm$& 5 & 90.3 &$\pm$& 1.7\\
GMRT & 13MPA01 & 18/02/2008 & 54514.28 & 0.74 & 0.69& 662& 52 &$\pm$& 11$^*$ & &-& & &-&\\
GMRT & 08DT051 & 20/09/2008 & 54729.90 & 0.88 & 0.82& 492& &-& & 140 &$\pm$& 2 & 337 &$\pm$& 3\\
LOFAR & L84298--L84317& 17/01/2013 & 56309.83 & 0.51 & 0.76&200 & 32 &$\pm$& 6$^\dagger$ & &-& & &-&\\
LOFAR & L89566--L89589& 10/02/2013 & 56333.71 & 0.41 & 0.78& 116& \multicolumn{3}{l}{$<24^{\dagger\dagger}$} & &-& & &-&\\
LOFAR & L100374--L100397& 10/03/2013 & 56361.67 & 0.47 & 0.80&116 & \multicolumn{3}{l}{$<28^{\dagger\dagger}$} & &-& & &-&\\
LOFAR & L107793--L107816& 24/03/2013 & 56375.58 & 0.99 & 0.80&116 & 77 &$\pm$& 9$^{\dagger\dagger}$ & &-& & &-&\\
LOFAR & L160534--L160557& 14/07/2013 & 56487.42 & 0.21 & 0.87&116 & 31 &$\pm$& 6$^{\dagger\dagger}$ & &-& & &-&\\

